Proactive Provenance Policies for Automatic Cryptographic Data Centric Security

Data provenance analysis has been used as an assistive measure for ensuring system integrity. However, such techniques are typically reactive approaches to identify the root cause of an attack in its aftermath. This is in part due to fact that the collection of provenance metadata often results in a deluge of information that cannot easily be queried and analyzed in real time. This paper presents an approach for proactively reasoning about provenance metadata within the Automatic Cryptographic Data Centric (ACDC) security architecture, a new security infrastructure in which all data interactions are considered at a coarse granularity, similar to the Function as a Service model. At this scale, we have found that data interactions are manageable for the proactive specification and evaluation of provenance policies -- constraints placed on provenance metadata to prevent the consumption of untrusted data. This paper provides a model for proactively evaluating provenance metadata in the ACDC paradigm as well as a case study of an electronic voting scheme to demonstrate the applicability of ACDC and the provenance policies needed to ensure data integrity.

==> splncs.bst.txt <==
% BibTeX bibliography style `splncs'

% An attempt to match the bibliography style required for use with
% numbered references in Springer Verlag's "Lecture Notes in Computer
% Science" series.  (See Springer's documentation for llncs.sty for
% more details of the suggested reference format.)  Note that this
% file will not work for author-year style citations.

% Use \documentclass{llncs} and \bibliographystyle{splncs}, and cite
% a reference with (e.g.) \cite{smith77} to get a "[1]" in the text.

% Copyright (C) 1999 Jason Noble.
% Last updated: Friday 07 March 2006, 08:04:42  Frank Holzwarth, Springer
%
% Based on the BibTeX standard bibliography style `unsrt'

ENTRY
  { address
    author
    booktitle
    chapter
    edition
    editor
    howpublished
    institution
    journal
    key
    month
    note
    number
    organization
    pages
    publisher
    school
    series
    title
    type
    volume
    year
  }
  {}
  { label }

INTEGERS { output.state before.all mid.sentence after.sentence
           after.block after.authors between.elements}

FUNCTION {init.state.consts}
{ #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.sentence :=
  #3 'after.block :=
  #4 'after.authors :=
  #5 'between.elements :=
}

STRINGS { s t }

FUNCTION {output.nonnull}
{ 's :=
  output.state mid.sentence =
    { " " * write$ }
    { output.state after.block =
        { add.period$ write$
          newline$
          "\newblock " write$
        }
        {
          output.state after.authors =
          { ": " * write$
            newline$
            "\newblock " write$
          }
          { output.state between.elements =
              { ", " * write$ }
              { output.state before.all =
                   'write$
                  { add.period$ " " * write$ }
                  if$
              }
              if$
          }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION {output}
{ duplicate$ empty$
    'pop$
    'output.nonnull
  if$
}

FUNCTION {output.check}
{ 't :=
  duplicate$ empty$
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}

FUNCTION {output.bibitem}
{ newline$
  "\bibitem{" write$
  cite$ write$
  "}" write$
  newline$
  ""
  before.all 'output.state :=
}

FUNCTION {fin.entry}
{ write$
  newline$
}

FUNCTION {new.block}
{ output.state before.all =
    'skip$
    { after.block 'output.state := }
  if$
}

FUNCTION {stupid.colon}
{ after.authors 'output.state := }

FUNCTION {insert.comma}
{ output.state before.all =
    'skip$
    { between.elements 'output.state := }
  if$
}

FUNCTION {new.sentence}
{ output.state after.block =
    'skip$
    { output.state before.all =
        'skip$
        { after.sentence 'output.state := }
      if$
    }
  if$
}

FUNCTION {not}
{   { #0 }
    { #1 }
  if$
}

FUNCTION {and}
{   'skip$
    { pop$ #0 }
  if$
}

FUNCTION {or}
{   { pop$ #1 }
    'skip$
  if$
}

FUNCTION {new.block.checka}
{ empty$
    'skip$
    'new.block
  if$
}

FUNCTION {new.block.checkb}
{ empty$
  swap$ empty$
  and
    'skip$
    'new.block
  if$
}

FUNCTION {new.sentence.checka}
{ empty$
    'skip$
    'new.sentence
  if$
}

FUNCTION {new.sentence.checkb}
{ empty$
  swap$ empty$
  and
    'skip$
    'new.sentence
  if$
}

FUNCTION {field.or.null}
{ duplicate$ empty$
    { pop$ "" }
    'skip$
  if$
}

FUNCTION {emphasize}
{ duplicate$ empty$
    { pop$ "" }
    { "" swap$ * "" * }
  if$
}

FUNCTION {bold}
{ duplicate$ empty$
    { pop$ "" }
    { "\textbf{" swap$ * "}" * }
  if$
}

FUNCTION {parens}
{ duplicate$ empty$
    { pop$ "" }
    { "(" swap$ * ")" * }
  if$
}

INTEGERS { nameptr namesleft numnames }

FUNCTION {format.springer.names}
{ 's :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr "{vv~}{ll}{, jj}{, f{.}.}" format.name$ 't :=
      nameptr #1 >
        { namesleft #1 >
            { ", " * t * }
            { numnames #1 >
                { ", " * }
                'skip$
              if$
              t "others" =
                { " et~al." * }
                { "" * t * }
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {format.names}
{ 's :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr "{vv~}{ll}{, jj}{, f.}" format.name$ 't :=
      nameptr #1 >
        { namesleft #1 >
            { ", " * t * }
            { numnames #2 >
                { "," * }
                'skip$
              if$
              t "others" =
                { " et~al." * }
                { " \& " * t * }
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {format.authors}
{ author empty$
    { "" }
    { author format.springer.names }
  if$
}

FUNCTION {format.editors}
{ editor empty$
    { "" }
    { editor format.springer.names
      editor num.names$ #1 >
        { ", eds." * }
        { ", ed." * }
      if$
    }
  if$
}

FUNCTION {format.title}
{ title empty$
    { "" }
    { title "t" change.case$ }
  if$
}

FUNCTION {n.dashify}
{ 't :=
  ""
    { t empty$ not }
    { t #1 #1 substring$ "-" =
        { t #1 #2 substring$ "--" = not
            { "--" *
              t #2 global.max$ substring$ 't :=
            }
            {   { t #1 #1 substring$ "-" = }
                { "-" *
                  t #2 global.max$ substring$ 't :=
                }
              while$
            }
          if$
        }
        { t #1 #1 substring$ *
          t #2 global.max$ substring$ 't :=
        }
      if$
    }
  while$
}

FUNCTION {format.date}
{ year empty$
    { month empty$
        { "" }
        { "there's a month but no year in " cite$ * warning$
          month
        }
      if$
    }
    { month empty$
        'year
        { month " " * year * }
      if$
    }
  if$
}

FUNCTION {format.btitle}
{ title emphasize
}

FUNCTION {tie.or.space.connect}
{ duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$ * *
}

FUNCTION {either.or.check}
{ empty$
    'pop$
    { "can't use both " swap$ * " fields in " * cite$ * warning$ }
  if$
}

FUNCTION {format.bvolume}
{ volume empty$
    { "" }
    { "Volume" volume tie.or.space.connect
      series empty$
        'skip$
        { " of " * series emphasize * }
      if$
      add.period$
      "volume and number" number either.or.check
    }
  if$
}

FUNCTION {format.number.series}
{ volume empty$
    { number empty$
        { series field.or.null }
        { output.state mid.sentence =
            { "number" }
            { "Number" }
          if$
          number tie.or.space.connect
          series empty$
            { "there's a number but no series in " cite$ * warning$ }
            { " in " * series * }
          if$
        }
      if$
    }
    { "" }
  if$
}

FUNCTION {format.edition}
{ edition empty$
    { "" }
    { output.state mid.sentence =
        { edition "l" change.case$ " edn." * }
        { edition "t" change.case$ " edn." * }
      if$
    }
  if$
}

INTEGERS { multiresult }

FUNCTION {multi.page.check}
{ 't :=
  #0 'multiresult :=
    { multiresult not
      t empty$ not
      and
    }
    { t #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
        { #1 'multiresult := }
        { t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  multiresult
}

FUNCTION {format.pages}
{ pages empty$
    { "" }
    { pages multi.page.check
        { "" pages n.dashify tie.or.space.connect }
        { "" pages tie.or.space.connect }
      if$
    }
  if$
}

FUNCTION {format.vol}
{ volume bold
}

FUNCTION {format.vol.num}
{ volume bold
number empty$
{ }
{ number "(" swap$ * * ")" * }
if$
}

FUNCTION {pre.format.pages}
{ pages empty$
    'skip$
    { duplicate$ empty$
        { pop$ format.pages }
        { " " * pages n.dashify * }
      if$
    }
  if$
}

FUNCTION {format.chapter.pages}
{ chapter empty$
    'format.pages
    { type empty$
        { "chapter" }
        { type "l" change.case$ }
      if$
      chapter tie.or.space.connect
      pages empty$
        'skip$
        { " " * format.pages * }
      if$
    }
  if$
}

FUNCTION {format.in.ed.booktitle}
{ booktitle empty$
    { "" }
    { editor empty$
        { "In: " booktitle emphasize * }
        { "In " format.editors * ": " * booktitle emphasize * }
      if$
    }
  if$
}

FUNCTION {empty.misc.check}
{ author empty$ title empty$ howpublished empty$
  month empty$ year empty$ note empty$
  and and and and and
    { "all relevant fields are empty in " cite$ * warning$ }
    'skip$
  if$
}

FUNCTION {format.thesis.type}
{ type empty$
    'skip$
    { pop$
      type "t" change.case$
    }
  if$
}

FUNCTION {format.tr.number}
{ type empty$
    { "Technical Report" }
    'type
  if$
  number empty$
    { "t" change.case$ }
    { number tie.or.space.connect }
  if$
}

FUNCTION {format.article.crossref}
{ key empty$
    { journal empty$
        { "need key or journal for " cite$ * " to crossref " * crossref *
          warning$
          ""
        }
        { "In {\em " journal * "\/}" * }
      if$
    }
    { "In " key * }
  if$
  " \cite{" * crossref * "}" *
}

FUNCTION {format.crossref.editor}
{ editor #1 "{vv~}{ll}" format.name$
  editor num.names$ duplicate$
  #2 >
    { pop$ " et~al." * }
    { #2 <
        'skip$
        { editor #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
            { " et~al." * }
            { " and " * editor #2 "{vv~}{ll}" format.name$ * }
          if$
        }
      if$
    }
  if$
}

FUNCTION {format.book.crossref}
{ volume empty$
    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
      "In "
    }
    { "Volume" volume tie.or.space.connect
      " of " *
    }
  if$
  " \cite{" * crossref * "}" *
}

FUNCTION {format.incoll.inproc.crossref}
{ editor empty$
  editor field.or.null author field.or.null =
  or
    { key empty$
        { booktitle empty$
            { "need editor, key, or booktitle for " cite$ * " to crossref " *
              crossref * warning$
              ""
            }
            { "" }
          if$
        }
        { "" }
      if$
    }
    { "" }
  if$
  " \cite{" * crossref * "}" *
}

FUNCTION {and.the.note}
{ note output
  note empty$
     'skip$
     { add.period$ }
  if$
}

FUNCTION {article}
{ output.bibitem
  format.authors "author" output.check
  stupid.colon
  format.title "title" output.check
  new.block
  crossref missing$
    { journal emphasize "journal" output.check
      format.vol.num output
      format.date parens output
      format.pages output
    }
    { format.article.crossref output.nonnull
      format.pages output
    }
  if$
  and.the.note
  fin.entry
}

FUNCTION {book}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check }
    { format.authors output.nonnull
      crossref missing$
        { "author and editor" editor either.or.check }
        'skip$
      if$
    }
  if$
  stupid.colon
  format.btitle "title" output.check
  new.sentence
  crossref missing$
    { format.edition output
      format.bvolume output
      new.block
      format.number.series output
      new.sentence
      publisher "publisher" output.check
      address empty$
         'skip$
         { insert.comma }
      if$
      address output
      format.date parens output
    }
    { format.book.crossref output.nonnull
    }
  if$
  and.the.note
  fin.entry
}

FUNCTION {booklet}
{ output.bibitem
  format.authors output
  stupid.colon
  format.title "title" output.check
  howpublished address new.block.checkb
  howpublished output
  address empty$
     'skip$
     { insert.comma }
  if$
  address output
  format.date parens output
  and.the.note
  fin.entry
}

FUNCTION {inbook}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check }
    { format.authors output.nonnull
      crossref missing$
        { "author and editor" editor either.or.check }
        'skip$
      if$
    }
  if$
  stupid.colon
  crossref missing$
    { chapter output
      new.block
      format.number.series output
      new.sentence
      "In:" output
      format.btitle "title" output.check
      new.sentence
      format.edition output
      format.bvolume output
      publisher "publisher" output.check
      address empty$
         'skip$
         { insert.comma }
      if$
      address output
      format.date parens output
    }
    { chapter output
      new.block
      format.incoll.inproc.crossref output.nonnull
    }
  if$
  format.pages output
  and.the.note
  fin.entry
}

FUNCTION {incollection}
{ output.bibitem
  format.authors "author" output.check
  stupid.colon
  format.title "title" output.check
  new.block
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      new.sentence
      format.bvolume output
      format.number.series output
      new.block
      format.edition output
      publisher "publisher" output.check
      address empty$
         'skip$
         { insert.comma }
      if$
      address output
      format.date parens output
      format.pages output
    }
    { format.incoll.inproc.crossref output.nonnull
      format.chapter.pages output
    }
  if$
  and.the.note
  fin.entry
}

FUNCTION {inproceedings}
{ output.bibitem
  format.authors "author" output.check
  stupid.colon
  format.title "title" output.check
  new.block
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      new.sentence
      format.bvolume output
      format.number.series output
      address empty$
        { organization publisher new.sentence.checkb
          organization empty$
             'skip$
             { insert.comma }
          if$
          organization output
          publisher empty$
             'skip$
             { insert.comma }
          if$
          publisher output
          format.date parens output
        }
        { insert.comma
          address output.nonnull
          organization empty$
             'skip$
             { insert.comma }
          if$
          organization output
          publisher empty$
             'skip$
             { insert.comma }
          if$
          publisher output
          format.date parens output
        }
      if$
    }
    { format.incoll.inproc.crossref output.nonnull
    }
  if$
  format.pages output
  and.the.note
  fin.entry
}

FUNCTION {conference} { inproceedings }

FUNCTION {manual}
{ output.bibitem
  author empty$
    { organization empty$
        'skip$
        { organization output.nonnull
          address output
        }
      if$
    }
    { format.authors output.nonnull }
  if$
  stupid.colon
  format.btitle "title" output.check
  author empty$
    { organization empty$
        { address new.block.checka
          address output
        }
        'skip$
      if$
    }
    { organization address new.block.checkb
      organization output
      address empty$
         'skip$
         { insert.comma }
      if$
      address output
    }
  if$
  new.sentence
  format.edition output
  format.date parens output
  and.the.note
  fin.entry
}

FUNCTION {mastersthesis}
{ output.bibitem
  format.authors "author" output.check
  stupid.colon
  format.title "title" output.check
  new.block
  "Master's thesis" format.thesis.type output.nonnull
  school empty$
     'skip$
     { insert.comma }
  if$
  school "school" output.check
  address empty$
     'skip$
     { insert.comma }
  if$
  address output
  format.date parens output
  and.the.note
  fin.entry
}

FUNCTION {misc}
{ output.bibitem
  format.authors "author" output.check
  stupid.colon
  format.title "title" output.check
  howpublished new.block.checka
  howpublished output
  format.date parens output
  and.the.note
  fin.entry
  empty.misc.check
}

FUNCTION {phdthesis}
{ output.bibitem
  format.authors "author" output.check
  stupid.colon
  format.btitle "title" output.check
  new.block
  "PhD thesis" format.thesis.type output.nonnull
  school empty$
     'skip$
     { insert.comma }
  if$
  school "school" output.check
  address empty$
     'skip$
     { insert.comma }
  if$
  address output
  format.date parens output
  and.the.note
  fin.entry
}

FUNCTION {proceedings}
{ output.bibitem
  editor empty$
    { organization empty$
        { "" }
        { organization output
          stupid.colon }
      if$
    }
    { format.editors output.nonnull
      stupid.colon
    }
  if$
  format.btitle "title" output.check
  new.block
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      new.sentence
      format.bvolume output
      format.number.series output
      address empty$
        { organization publisher new.sentence.checkb
          organization empty$
             'skip$
             { insert.comma }
          if$
          organization output
          publisher empty$
             'skip$
             { insert.comma }
          if$
          publisher output
          format.date parens output
        }
        { insert.comma
          address output.nonnull
          organization empty$
             'skip$
             { insert.comma }
          if$
          organization output
          publisher empty$
             'skip$
             { insert.comma }
          if$
          publisher output
          format.date parens output
        }
      if$
    }
    { format.incoll.inproc.crossref output.nonnull
    }
  if$
  and.the.note
  fin.entry
}

FUNCTION {techreport}
{ output.bibitem
  format.authors "author" output.check
  stupid.colon
  format.title "title" output.check
  new.block
  format.tr.number output.nonnull
  institution empty$
     'skip$
     { insert.comma }
  if$
  institution "institution" output.check
  address empty$
     'skip$
     { insert.comma }
  if$
  address output
  format.date parens output
  and.the.note
  fin.entry
}

FUNCTION {unpublished}
{ output.bibitem
  format.authors "author" output.check
  stupid.colon
  format.title "title" output.check
  new.block
  note "note" output.check
  format.date parens output
  fin.entry
}

FUNCTION {default.type} { misc }

MACRO {jan} {"January"}

MACRO {feb} {"February"}

MACRO {mar} {"March"}

MACRO {apr} {"April"}

MACRO {may} {"May"}

MACRO {jun} {"June"}

MACRO {jul} {"July"}

MACRO {aug} {"August"}

MACRO {sep} {"September"}

MACRO {oct} {"October"}

MACRO {nov} {"November"}

MACRO {dec} {"December"}

MACRO {acmcs} {"ACM Computing Surveys"}

MACRO {acta} {"Acta Informatica"}

MACRO {cacm} {"Communications of the ACM"}

MACRO {ibmjrd} {"IBM Journal of Research and Development"}

MACRO {ibmsj} {"IBM Systems Journal"}

MACRO {ieeese} {"IEEE Transactions on Software Engineering"}

MACRO {ieeetc} {"IEEE Transactions on Computers"}

MACRO {ieeetcad}
 {"IEEE Transactions on Computer-Aided Design of Integrated Circuits"}

MACRO {ipl} {"Information Processing Letters"}

MACRO {jacm} {"Journal of the ACM"}

MACRO {jcss} {"Journal of Computer and System Sciences"}

MACRO {scp} {"Science of Computer Programming"}

MACRO {sicomp} {"SIAM Journal on Computing"}

MACRO {tocs} {"ACM Transactions on Computer Systems"}

MACRO {tods} {"ACM Transactions on Database Systems"}

MACRO {tog} {"ACM Transactions on Graphics"}

MACRO {toms} {"ACM Transactions on Mathematical Software"}

MACRO {toois} {"ACM Transactions on Office Information Systems"}

MACRO {toplas} {"ACM Transactions on Programming Languages and Systems"}

MACRO {tcs} {"Theoretical Computer Science"}

READ

STRINGS { longest.label }

INTEGERS { number.label longest.label.width }

FUNCTION {initialize.longest.label}
{ "" 'longest.label :=
  #1 'number.label :=
  #0 'longest.label.width :=
}

FUNCTION {longest.label.pass}
{ number.label int.to.str$ 'label :=
  number.label #1 + 'number.label :=
  label width$ longest.label.width >
    { label 'longest.label :=
      label width$ 'longest.label.width :=
    }
    'skip$
  if$
}

EXECUTE {initialize.longest.label}

ITERATE {longest.label.pass}

FUNCTION {begin.bib}
{ preamble$ empty$
    'skip$
    { preamble$ write$ newline$ }
  if$
  "\begin{thebibliography}{"  longest.label  * "}" * write$ newline$
}

EXECUTE {begin.bib}

EXECUTE {init.state.consts}

ITERATE {call.type$}

FUNCTION {end.bib}
{ newline$
  "\end{thebibliography}" write$ newline$
}

EXECUTE {end.bib}

